Gamma-convergent projection-free finite element methods for nematic liquid crystals: The Ericksen model

The Ericksen model for nematic liquid crystals couples a director field with a scalar degree of orientation variable, and allows the formation of various defects with finite energy. We propose a simple but novel finite element approximation of the problem that can be implemented easily within standard finite element packages. Our scheme is projection-free and thus circumvents the use of weakly acute meshes, which are quite restrictive in 3D but are required by recent algorithms for convergence. We prove stability and $\Gamma$-convergence properties of the new method in the presence of defects. We also design an effective nested gradient flow algorithm for computing minimizers that controls the violation of the unit-length constraint of the director. We present several simulations in 2D and 3D that document the performance of the proposed scheme and its ability to capture quite intriguing defects.

==> data/coordinates.dat <==
0         0.075
2.0000    0.075
2.5000    0.7000
1.7000    1.5500
0.6000    1.5000
-0.5000   1.0000
0.2500    0.075
0.5000    0.075
0.7500    0.075
1.0000    0.075
1.2500    0.075
1.5000    0.075
1.7500    0.075
2.1667    0.2333
2.3333    0.4667
2.3400    0.8800
2.1800    1.0600
2.0200    1.2400
1.8600    1.4200
1.4250    1.5500
1.1500    1.5500
0.8750    1.5250
0.3800    1.4000
0.1600    1.3000
-0.0600    1.2000
-0.2800    1.1000
-0.3750    0.7500
-0.2500    0.5000
-0.1250    0.2500
0.1253    0.2497
0.3699    0.2370
0.6235    0.2377
0.8728    0.2532
1.1265    0.2456
1.3821    0.2351
1.6386    0.2286
1.8984    0.2269
2.0545    0.4453
2.2098    0.6626
2.0793    0.8522
1.9295    1.0335
1.7615    1.2006
1.5941    1.3800
1.3280    1.3377
1.0661    1.2972
0.8083    1.2614
0.5665    1.2049
0.3373    1.1179
0.1155    1.0204
-0.1126    0.9237
-0.1355    0.6857
-0.0017    0.4884
0.7278    0.5188
1.0059    0.5069
1.2606    0.4771
1.5230    0.4567
1.7836    0.4513
1.6809    0.9717
1.8517    0.8391
1.9392    0.6478
1.5052    1.1448
0.9901    1.0305
0.7452    1.0013
1.2465    1.0791
0.5114    0.9376
0.2950    0.8363
0.0770    0.7468
0.2572    0.5233
0.4924    0.4379
0.8989    0.7669
1.6583    0.6993
1.4395    0.8950
0.6761    0.7764
1.1735    0.7762
1.4093    0.6627
0.4839    0.6716


==> data/elements.dat <==
0     6    29
0    29    28
6     7    30
6    30    29
7     8    31
7    31    30
8     9    32
8    32    31
9    10    33
9    33    32
10    11    34
10    34    33
11    12    35
11    35    34
1    36    12
12    36    35
1    13    36
13    14    37
13    37    36
2    38    14
14    38    37
2    15    38
15    16    39
15    39    38
16    17    40
16    40    39
17    18    41
17    41    40
3    42    18
18    42    41
3    19    42
19    20    43
20    21    44
20    44    43
4    45    21
21    45    44
4    22    46
4    46    45
22    23    47
22    47    46
23    24    48
23    48    47
24    25    49
24    49    48
5    26    25
26    27    50
27    28    51
27    51    50
28    29    51
19    43    42
25    26    49
26    50    49
31    32    52
32    33    53
32    53    52
33    34    54
33    54    53
34    35    55
34    55    54
35    36    56
35    56    55
40    41    57
36    37    56
39    40    58
40    57    58
38    39    59
37    38    59
39    58    59
41    42    60
41    60    57
44    45    61
45    46    62
45    62    61
43    44    63
44    61    63
46    47    64
46    64    62
47    48    65
47    65    64
48    49    66
48    66    65
49    50    66
29    30    67
29    67    51
42    43    60
30    31    68
30    68    67
31    52    68
37    59    56
43    63    60
50    51    66
55    56    70
57    70    58
58    70    59
56    59    70
65    66    67
51    67    66


==> data/iter1.dat <==
z	 s	 n1	 n2	 n3
0.000000000000000e+00	 7.500250000000001e-01	 1.000000000000000e+00	 0.000000000000000e+00	 0.000000000000000e+00
5.000000000000000e-02	 7.364487748965266e-01	 9.973369698370430e-01	 8.153507347866615e-02	 1.663518750898170e-03
1.000000000000000e-01	 7.324336478123666e-01	 9.888307604838362e-01	 1.625161953640702e-01	 3.286737121689296e-03
1.500000000000000e-01	 7.312941778418776e-01	 9.743248443290147e-01	 2.423938202378478e-01	 4.830629046599312e-03
2.000000000000000e-01	 7.309911296035333e-01	 9.541899318155596e-01	 3.207581166302790e-01	 6.260840844683955e-03
2.500000000000000e-01	 7.308231315019582e-01	 9.289614173137127e-01	 3.973325760662051e-01	 7.548235511129210e-03
3.000000000000000e-01	 7.302476089870196e-01	 8.989935443229373e-01	 4.718503655090633e-01	 8.666905045742879e-03
3.500000000000000e-01	 7.278315549494064e-01	 8.645179098986531e-01	 5.440524465926910e-01	 9.594620264694495e-03
4.000000000000000e-01	 7.180967960679610e-01	 8.270194130891870e-01	 6.145896149747009e-01	 1.032991456351617e-02
4.500000000000000e-01	 6.800378553508527e-01	 8.053022795622350e-01	 6.974327403697222e-01	 1.110704655336194e-02
5.000000000000000e-01	 6.689996430212833e-01	 7.099399646810880e-01	 7.115263266256042e-01	 1.059831266967360e-02
5.500000000000000e-01	 7.029669437676606e-01	 7.015652663647064e-01	 8.123113429157026e-01	 1.120170330581033e-02
6.000000000000000e-01	 7.204026359901013e-01	 6.179032445795549e-01	 8.317092967660357e-01	 1.040416316045129e-02
6.499999999999999e-01	 7.274646857134628e-01	 5.463809663673781e-01	 8.672368115530169e-01	 9.646986568124856e-03
7.000000000000000e-01	 7.298562969733339e-01	 4.735341277258802e-01	 9.005216565889177e-01	 8.704439178771086e-03
7.500000000000000e-01	 7.305971665491062e-01	 3.985990392742950e-01	 9.298071095047508e-01	 7.575676677778277e-03
8.000000000000000e-01	 7.308489355021563e-01	 3.217216318582962e-01	 9.546503149802997e-01	 6.280759736795638e-03
8.500000000000000e-01	 7.311773946781263e-01	 2.431040178287127e-01	 9.745711633669421e-01	 4.844440840150794e-03
9.000000000000000e-01	 7.323186329695820e-01	 1.629885375679899e-01	 9.889526767115877e-01	 3.295301444979316e-03
9.500000000000000e-01	 7.363437608588211e-01	 8.177105593076422e-02	 9.973769591034196e-01	 1.667482844919508e-03
1.000000000000000e+00	 7.500249999999999e-01	 1.448860664465015e-16	 1.000000000000000e+00	 2.918389975317426e-18


==> data/iter31.dat <==
z	 s	 n1	 n2	 n3
0.000000000000000e+00	 7.500250000000001e-01	 1.000000000000000e+00	 0.000000000000000e+00	 0.000000000000000e+00
5.000000000000000e-02	 6.802178228122883e-01	 1.000480860700013e+00	 1.973760055710011e-02	 1.349581341812706e-07
1.000000000000000e-01	 6.117070012402902e-01	 1.001174661992817e+00	 4.376869530727353e-02	 2.980317014824952e-07
1.500000000000000e-01	 5.443994815204702e-01	 1.001402889622947e+00	 7.337078390403273e-02	 4.956179288168892e-07
2.000000000000000e-01	 4.781186159729911e-01	 1.000682842258292e+00	 1.104051176494332e-01	 7.360565334817235e-07
2.500000000000000e-01	 4.127758515960597e-01	 9.981187114304363e-01	 1.576469380127224e-01	 1.030017810365794e-06
3.000000000000000e-01	 3.485634598796749e-01	 9.914897402143371e-01	 2.192620963251244e-01	 1.389806617315580e-06
3.500000000000000e-01	 2.861921397962283e-01	 9.760824542993627e-01	 3.015944503581121e-01	 1.826070037385262e-06
4.000000000000000e-01	 2.273572249092484e-01	 9.434305700477298e-01	 4.146141983881736e-01	 2.338280966859834e-06
4.500000000000000e-01	 1.759426519551925e-01	 8.936452484825567e-01	 5.801068061228422e-01	 2.922771975644310e-06
5.000000000000000e-01	 1.594258304217981e-01	 7.098145172706403e-01	 7.117324340731540e-01	 2.986143192086492e-06
5.500000000000000e-01	 1.840179388142365e-01	 5.884305049319136e-01	 8.977719358894728e-01	 2.958344626979339e-06
6.000000000000000e-01	 2.281376573801092e-01	 4.248933845932115e-01	 9.451365227378579e-01	 2.384288893841986e-06
6.499999999999999e-01	 2.837152868843502e-01	 3.087536869455293e-01	 9.775521283609893e-01	 1.861636727540561e-06
7.000000000000000e-01	 3.448532768447804e-01	 2.236087114120499e-01	 9.927061268335750e-01	 1.412969889866778e-06
7.500000000000000e-01	 4.088575626246812e-01	 1.601273722573818e-01	 9.990152634856493e-01	 1.043800724304431e-06
8.000000000000000e-01	 4.745384361316635e-01	 1.117394511824486e-01	 1.001282935599526e+00	 7.436101560057850e-07
8.500000000000000e-01	 5.414871784112781e-01	 7.402846477766614e-02	 1.001766556392475e+00	 4.993228674654362e-07
9.000000000000000e-01	 6.096711987599320e-01	 4.404730852259803e-02	 1.001359968100616e+00	 2.995447978515128e-07
9.500000000000000e-01	 6.791771700829607e-01	 1.982204049454992e-02	 1.000538485033203e+00	 1.353752151588947e-07
1.000000000000000e+00	 7.500249999999999e-01	 3.565530710544763e-17	 1.000000000000000e+00	 2.372248361919377e-22


==> data/iter79.dat <==
z	 s	 n1	 n2	 n3
0.000000000000000e+00	 7.500250000000001e-01	 1.000000000000000e+00	 0.000000000000000e+00	 0.000000000000000e+00
5.000000000000000e-02	 6.697234550988579e-01	 1.000671033102182e+00	 3.122158427494170e-03	 6.794468348356252e-10
1.000000000000000e-01	 5.896971555136105e-01	 1.002107875648156e+00	 7.056689009236733e-03	 1.520263591890302e-09
1.500000000000000e-01	 5.100606109954772e-01	 1.004018711778118e+00	 1.213988632657681e-02	 2.570082255989219e-09
2.000000000000000e-01	 4.308867033051968e-01	 1.006587781505219e+00	 1.893432119054049e-02	 3.906531784887997e-09
2.500000000000000e-01	 3.522974556949743e-01	 1.010112744298123e+00	 2.844982550051811e-02	 5.665063771249551e-09
3.000000000000000e-01	 2.744999297263227e-01	 1.014587193331355e+00	 4.267784324742548e-02	 8.102678399109073e-09
3.500000000000000e-01	 1.977628740013004e-01	 1.019536741367352e+00	 6.620677257817342e-02	 1.178292680596627e-08
4.000000000000000e-01	 1.226508522719620e-01	 1.024442399073056e+00	 1.127755033052355e-01	 1.828339931873794e-08
4.500000000000000e-01	 5.318436634059669e-02	 1.036460320019319e+00	 2.473551757419492e-01	 3.414690729986314e-08
5.000000000000000e-01	 2.484575965225306e-02	 7.222733921756452e-01	 6.990868002475082e-01	 6.117755708349584e-08
5.500000000000000e-01	 5.361710458415878e-02	 2.557037558348975e-01	 1.042675085979735e+00	 3.441860413587980e-08
6.000000000000000e-01	 1.198999034939924e-01	 1.158120385180071e-01	 1.029878996851653e+00	 1.825237377974474e-08
6.499999999999999e-01	 1.939203712975876e-01	 6.727859397777732e-02	 1.023015162787211e+00	 1.157849256530174e-08
7.000000000000000e-01	 2.705312946788318e-01	 4.304252620148340e-02	 1.016709357149316e+00	 7.864122034218261e-09
7.500000000000000e-01	 3.486338037875331e-01	 2.854534894116167e-02	 1.011386465473829e+00	 5.448560428715031e-09
8.000000000000000e-01	 4.277496974168140e-01	 1.892788130230621e-02	 1.007331915734028e+00	 3.732061777049449e-09
8.500000000000000e-01	 5.076014294819231e-01	 1.210195830858797e-02	 1.004430250155417e+00	 2.443002868151424e-09
9.000000000000000e-01	 5.880220342678001e-01	 7.019489970918042e-03	 1.002305503145526e+00	 1.439766358885740e-09
9.500000000000000e-01	 6.688864037788423e-01	 3.100551866062370e-03	 1.000730386653436e+00	 6.418138945589994e-10
1.000000000000000e+00	 7.500249999999999e-01	 5.573106831507613e-18	 1.000000000000000e+00	 1.081271859742220e-24

